SATR: Zero-Shot Semantic Segmentation of 3D Shapes

We explore the task of zero-shot semantic segmentation of 3D shapes by using large-scale off-the-shelf 2D image recognition models. Surprisingly, we find that modern zero-shot 2D object detectors are better suited for this task than contemporary text/image similarity predictors or even zero-shot 2D segmentation networks. Our key finding is that it is possible to extract accurate 3D segmentation maps from multi-view bounding box predictions by using the topological properties of the underlying surface. For this, we develop the Segmentation Assignment with Topological Reweighting (SATR) algorithm and evaluate it on ShapeNetPart and our proposed FAUST benchmarks. SATR achieves state-of-the-art performance and outperforms a baseline algorithm by 1.3% and 4% average mIoU on the FAUST coarse and fine-grained benchmarks, respectively, and by 5.2% average mIoU on the ShapeNetPart benchmark. Our source code and data will be publicly released. Project webpage: https://samir55.github.io/SATR/.

==> README.txt <==
\usepackage{iccv}
\usepackage{times}
\usepackage{epsfig}
\usepackage{graphicx}
\usepackage{amsmath}
\usepackage{amssymb}
\usepackage{url}
\usepackage{amsmath} % For \mathcal
\usepackage{amssymb} % For \triangleq
\usepackage{multirow}
\usepackage{makecell} % For multirowcell
\usepackage{subcaption} % For subfigure inside figure
\usepackage{bm} % for bold variable names
\usepackage{stmaryrd} % for integer division // (\sslash)
\usepackage{dsfont} % for \mathds{1}
\usepackage{pifont} % for checkmark/crossmark
\usepackage{ifthen} % for ifthenelse in \expect
\usepackage{booktabs} % professional-quality tables
% \usepackage{dblfloatfix} % to put the teaser figure in the bottom
\usepackage{soul}
\usepackage{wrapfig} % For half-page sized figures/tables 
\usepackage{colortbl} % To color table borders

\usepackage[ruled,vlined]{algorithm2e} % For the algorithm.

\usepackage[pagebackref=true,breaklinks=true,letterpaper=true,colorlinks,bookmarks=false]{hyperref}
\usepackage[capitalize]{cleveref}

\iccvfinalcopy % *** Uncomment this line for the final submission
\def\httilde{\mbox{\tt\raisebox{-.5ex}{\symbol{126}}}}
\ificcvfinal\pagestyle{empty}\fi

% \usepackage{natbib} % For \citeauthor
% \usepackage{hyperref}
\definecolor{mediumtealblue}{rgb}{0.0, 0.33, 0.71}
\definecolor{darkpastelgreen}{rgb}{0.01, 0.75, 0.24}
\definecolor{azure}{rgb}{0.0, 0.5, 1.0}


\newcommand{\Nstd}{\mathcal{N}(\bm 0, \bm I)}
\newcommand{\apref}[1]{\ref*{#1}}
\newcommand{\detector}{\mathsf{D}}
\newcommand{\N}{\mathbb{N}}
\newcommand{\R}{\mathbb{R}}
\newcommand{\mesh}{\mathcal{F}}
\newcommand{\prompt}{\bm t}
\newcommand{\image}{\bm x}
\newcommand{\score}{p}
\newcommand{\area}{s}
\newcommand{\weights}{\mathcal{W}}
\newcommand{\bbox}{\bm b}
\newcommand{\face}{\bm f}
\newcommand{\distset}{\bm d}
\newcommand{\vis}{\bm v}
\newcommand{\neighbours}{\mathcal{N}}
\newcommand{\vertbar}{\ |\ } % A vertical bar for math equations with the before/after whitespaces.

\newcommand{\fix}{\marginpar{FIX}}
\newcommand{\new}{\marginpar{NEW}}
% \newcommand{\todo}[1]{\textcolor{red}{#1}}
\newcommand{\parallelwork}{(concurrent work)}
\newcommand{\highlight}[1]{\textcolor{azure}{#1}}
\newcommand{\best}[1]{\textbf{#1}}
\newcommand{\secondbest}[1]{\textcolor{azure}{#1}}

\newcommand{\figref}[1]{Fig.~\ref{#1}}
\newcommand{\secref}[1]{\S\ref{#1}}
\newcommand{\tabref}[1]{Tab.~\ref{#1}}
\newcommand{\green}[1]{\textcolor{green}{{#1}}}
% \newcommand{\codeurl}{https://example.com}
\newcommand{\projecturl}{https://samir55.github.io/SATR/}
\newcommand{\projecthref}{\href{\projecturl}{\projecturl}}
% \newcommand{\metricfullname}{Non-Flatness Score}
% \newcommand{\metricname}{NFS}
% \newtheorem*{simplestatement*}{A trivial but serviceable statement}

\newcommand{\methodfullname}{Segmentation Assignment with Topological Reweighting}
\newcommand{\methodname}{SATR}

\newcommand{\checkmarknew}{\ding{51}} 
\newcommand{\crossmark}{\ding{55}}

\newcommand{\rdag}{$^{\textcolor{red}{\dag}}$}

\newcommand{\expect}[2][]{
\ifthenelse{\equal{#1}{}}{
\mathbb{E}\left[#2\right]
}{
\underset{#1}{\mathbb{E}}\left[#2\right]
}}
\newcommand{\updated}[1]{{\color{red}{#1}}}
\newcommand{\newtable}[0]{
\arrayrulecolor{blue}
\color{blue}
}

\crefname{section}{Sec.}{Secs.}
\Crefname{section}{Section}{Sections}
\Crefname{table}{Table}{Tables}
\crefname{table}{Tab.}{Tabs.}

\newcommand{\tabincell}[2]{\begin{tabular}{@{}#1@{}}#2\end{tabular}}
\captionsetup{font=small}
